Probabilistic Programming and PyMC3

In recent years sports analytics has gotten more and more popular. We propose a model for Rugby data - in particular to model the 2014 Six Nations tournament. We propose a Bayesian hierarchical model to estimate the characteristics that bring a team to lose or win a game, and predict the score of particular matches. This is intended to be a brief introduction to Probabilistic Programming in Python and in particular the powerful library called PyMC3.

==> text.txt <==
One of the strengths of probabilistic programming is the ability to infer latent parameters. 
These are parameters that can't be measured directly. Our 
latent parameter is the strength of each team. We also want 
to use this to rank the teams. 

The league is made up by a total of T= 6 teams, playing each other once in a season. 
We indicate the number of points scored by the home and the away team in the g-th game of the season (15 games) as :math:`y_{g1}` and :math:`y_{g2}`  respectively. </p>
<p>The vector of observed counts :math:`y = (y_{g1}, y_{g2})` is modelled as independent Poisson:
:math:`y_{gi}| \theta_{gj} \tilde\;\;  Poisson(\theta_{gj})`
where the theta parameters represent the scoring intensity in the g-th game for the team playing at home (j=1) and away (j=2), respectively.

We model these parameters according to a formulation that has been used widely in the statistical literature, assuming a log-linear random effect model:
.. math::
   :type: eqnarray

   log \theta_{g1} = home + att_{h(g)} + def_{a(g)} \\
   log \theta_{g2} = att_{a(g)} + def_{h(g)}

The parameter home represents the advantage for the team hosting the game and we assume that this effect is constant for all the teams and throughout the season

The scoring intensity is determined jointly by the attack and defense ability of the two teams involved, represented by the parameters att and def, respectively

* Conversely, for each t = 1, ..., T, the team-specific effects are modelled as exchangeable from a common distribution:

:math:`att_{t} \tilde Normal(\mu_{att},\tau_{att})`
:math:`def_{t} \tilde Normal(\mu_{def},\tau_{def})`


Note that they're breaking out team strength into attacking 
and defending strength. 
A negative defense parameter will sap the mojo from the opposing team's attacking parameter.
I made two tweaks to the model. It didn't make sense to me 
to have a μatt when we're enforcing the sum-to-zero 
constraint by subtracting the mean anyway. 
Also because of the sum-to-zero constraint, it seemed to me 
that we needed an intercept term in the log-linear model, 
capturing the average points scored per game by the away team
. This we model with the following hyperprior.

:math:`intercept~Normal(0,0.001)`.

The hyper-priors on the attack and defense parameters are 
also flat
.. math::
   :type: eqnarray

   \mu_{att} \tilde Normal(0,0.001) \\
   \mu_{def} \tilde Normal(0,0.001) \\
   \tau_{att} \tilde \Gamma(0.1,0.1) \\
   \tau_{def} \tilde \Gamma(0.1,0.1)

Building and executing the model
--------------

Now we need to share some code, the other code is available at the Ipython Notebooks included in [Peadar]_ 

.. code-block:: python
    model = pm.Model()
    with pm.Model() as model:
        # global model parameters
        home        = pm.Normal('home',      0, .0001)
        tau_att     = pm.Gamma('tau_att',   .1, .1)
        tau_def     = pm.Gamma('tau_def',   .1, .1)
        intercept   = pm.Normal('intercept', 0, .0001)
    
        # team-specific model parameters
        atts_star   = pm.Normal("atts_star", 
                           mu   =0,
                           tau  =tau_att, 
                           shape=num_teams)
        defs_star   = pm.Normal("defs_star", 
                           mu   =0,
                           tau  =tau_def,  
                           shape=num_teams) 
 
        atts        = pm.Deterministic('atts', atts_star - tt.mean(atts_star))
        defs        = pm.Deterministic('defs', defs_star - tt.mean(defs_star))
        home_theta  = tt.exp(intercept + home + atts[away_team] + defs[home_team])
        away_theta  = tt.exp(intercept + atts[away_team] + defs[home_team])
    
        # likelihood of observed data
        home_points = pm.Poisson('home_points', mu=home_theta, observed=observed_home_goals)
        away_points = pm.Poisson('away_points', mu=away_theta, observed=observed_away_goals)

We specified the model and the likelihood function. All of this runs on a Theano graph under the hood. 

Now that we've specified and built our model we realize that we need to call a Monte Carlo sampler to simulate our likelihood function.
We choose the No U Turn Sampler [NUTS]_


.. figure:: figure1.png

   This is the caption. :label:`egfig`

.. figure:: figure1.png
   :align: center
   :figclass: w

   This is a wide figure, specified by adding "w" to the figclass.  It is also
   center aligned, by setting the align keyword (can be left, right or center).

.. figure:: figure1.png
   :scale: 20%
   :figclass: bht

   This is the caption on a smaller figure that will be placed by default at the
   bottom of the page, and failing that it will be placed inline or at the top.
   Note that for now, scale is relative to a completely arbitrary original
   reference size which might be the original size of your image - you probably
   have to play with it. :label:`egfig2`

As you can see in Figures :ref:`egfig` and :ref:`egfig2`, this is how you reference auto-numbered
figures.

.. table:: This is the caption for the materials table. :label:`mtable`

   +------------+----------------+
   | Material   | Units          |
   +------------+----------------+
   | Stone      | 3              |
   +------------+----------------+
   | Water      | 12             |
   +------------+----------------+
   | Cement     | :math:`\alpha` |
   +------------+----------------+


We show the different quantities of materials required in Table
:ref:`mtable`.


.. The statement below shows how to adjust the width of a table.

.. raw:: latex

   \setlength{\tablewidth}{0.8\linewidth}


.. table:: This is the caption for the wide table.
   :class: w

   +--------+----+------+------+------+------+--------+
   | This   | is |  a   | very | very | wide | table  |
   +--------+----+------+------+------+------+--------+


Perhaps we want to end off with a quote by Lao Tse:

  *Muddy water, let stand, becomes clear.*


.. Customised LaTeX packages
.. -------------------------

.. Please avoid using this feature, unless agreed upon with the
.. proceedings editors.

.. ::

..   .. latex::
..      :usepackage: somepackage

..      Some custom LaTeX source here.
